iFlow: Numerically Invertible Flows for Efficient Lossless Compression via a Uniform Coder

It was estimated that the world produced $59 ZB$ ($5.9 \times 10^{13} GB$) of data in 2020, resulting in the enormous costs of both data storage and transmission. Fortunately, recent advances in deep generative models have spearheaded a new class of so-called "neural compression" algorithms, which significantly outperform traditional codecs in terms of compression ratio. Unfortunately, the application of neural compression garners little commercial interest due to its limited bandwidth; therefore, developing highly efficient frameworks is of critical practical importance. In this paper, we discuss lossless compression using normalizing flows which have demonstrated a great capacity for achieving high compression ratios. As such, we introduce iFlow, a new method for achieving efficient lossless compression. We first propose Modular Scale Transform (MST) and a novel family of numerically invertible flow transformations based on MST. Then we introduce the Uniform Base Conversion System (UBCS), a fast uniform-distribution codec incorporated into iFlow, enabling efficient compression. iFlow achieves state-of-the-art compression ratios and is $5\times$ quicker than other high-performance schemes. Furthermore, the techniques presented in this paper can be used to accelerate coding time for a broad class of flow-based algorithms.

==> rebuttal.txt <==
Thank you for your further comment.

Q2 
The main reasons why AC is not considered are as follows:
1. Coding with iFlow must perform in first-in-last-out as bits-back coding is involved (more details can be referred to in BB-ANS [1]). AC is coded in first-in-first-out manner, which is impractical in iFlow.
2. AC suffers from a waste of bits. The codelength is $\log (upper - lower) – \log floor((upper – lower)/R) > log R$. While the codelength of UBCS is $\log R$ (regardless of bitshifts). Thus uniform coding with UBCS will achieve smaller codelength.

Besides these two points, UBCS is still superior to AC.

For UBCS
Encoding: only one multiplication is involved (in L1). As $2^K$ is constant, the division and mode operations with $2^K$ (L3-4) only involve bitwise operations (right shift in division and operation in mode), which is negligible compared with multiplications.
Decoding: only one division with remainder is involved (in L4-5). The multiplications of $2^M, 2^K$ can be performed with bitwise operation (left shift), which is negligible compared with divisions.

For AC
Encoding: for each R, the width must be computed with one division operation such that width = (upper – lower) / R (division and rounding down). Then update lower, upper such that lower = lower + sym * width, upper = lower + width. Overall, one division and one multiplication are involved.
Decoding: the width must be firstly computed with width = (upper – lower) / R, then get sym with sym = (code - lower) / width (code denotes the final encoded number) and update lower = lower + sym * width, upper = lower + width. Overall, two divisions and one multiplication are involved.

Compared with UBCS, AC uses one more division operation in encoding and one more division/multiplication operations in decoding. Thus it is believed that UBCS performs the best.

Q3
Our paper aims at efficient AI lossless compression based on flow model, and treat flow-based codec (IDF, IDF++, LBB, iVPF) as the baselines. Experiments show the coding efficiency over the baselines.
We adopt flow model for efficient lossless compression, in the sense that flow has much better potential than L3C in compression ratio. The flow model used is more complex than L3C, affecting the bandwidth. We can use smaller flow model for speed up without much drop in compression ratio (like binary flow model [2]).

[1] Townsend J, Bird T, Barber D. Practical lossless compression with latent variables using bits back coding. arXiv preprint arXiv:1901.04866. 2019 Jan 15.
[2] Bird T, Kingma FH, Barber D. Reducing the Computational Cost of Deep Generative Models with Binary Neural Networks. arXiv preprint arXiv:2010.13476. 2020 Oct 26.

%%%%

AI Lossless Compression & Generative Modeling: Algorithms and Methods

It was estimated that the world produced 5.9e13 GB of data in 2020, resulting in the enormous costs of both data storage and transmission. Fortunately, recent advances in deep generative models have spearheaded a new class of so-called "neural compression" algorithms, which significantly outperform traditional codecs in terms of compression ratio. Unfortunately, the application of neural compression garners little commercial interest due to its limited bandwidth; therefore, developing highly efficient frameworks is of critical practical importance. In this talk, we first of all introduce the basics of AI lossless compression, showing the close relationship between AI codec and generative modelling. Then we focus on lossless compression using normalizing flows which have demonstrated a great capacity for achieving high compression ratios. We propose iVPF and iFlow, the novel methods for efficient lossless compression. The works deals with numerically invertible transformations between inputs and latents efficiently, achieving state-of-the-art compression ratio as well as 5-20 speedup compared with AI compression baselines. We also discuss generative ability of generative model for AI codec, and propose OSOA algorithm, showing that dynamic generative model greatly improves the AI codec algorithms.


As such, we introduce iFlow, a new method for achieving efficient lossless compression. 
We first develop the Uniform Base Conversion Systems (UBCS), an extremely fast coder for uniform distribution.
Then by incorporating normalizing flow with UBCS, a family of numerically invertible flow transformations are proposed.
%Firstly, we propose a novel family of numerically invertible flow transformations. 
%Secondly, we introduce the Uniform Base Conversion System (UBCS), a fast uniform-distribution codec incorporated into iFlow, enabling efficient compression. 
iFlow achieves state-of-the-art compression ratios and is $5 \times$ quicker than other high-performance schemes. Furthermore, the techniques presented in this paper can be used to accelerate coding time for a broad class of flow-based algorithms. 
